A Comparative Study on Robust Topology Optimization of Design-Dependent Pressure-Actuated Compliant Mechanisms with Quadrilateral Elements

This paper presents a comparative study of compliant mechanisms generated using a robust topology optimization technique involving design-dependent pressure loads. Design domains are parameterized using standard and higher-order quadrilateral elements. Both eroded and blueprint configurations are considered. A min-max optimization model combined with an output-spring method is employed to extremize the mechanisms' output displacements. A volume and a strain energy constraint are applied to the blueprint and the eroded designs, respectively. The optimization process is executed using the method of moving asymptotes. Numerical experiments are performed to optimize the pressure-actuated inverter and gripper mechanisms using Q4, Q8, and Q9 elements, and the results are compared. The research highlights how quadrilateral element selection influences both the resulting topologies and performance characteristics.

==> Q4_Robust_Inv_objb_obje_SE80.txt <==
1	39.9836		39.7938
2	32.0795		31.7283
3	17.9434		17.4254
4	6.9055		6.589
5	1.1654		1.1589
6	0.0422		0.0587
7	0.0188		0.0235
8	0.0055		0.0097
9	-0.0016		0.0015
10	-0.0128		-0.0092
11	-0.045		-0.0375
12	-0.157		-0.1378
13	-0.778		-0.7218
14	-4.0564		-4.05
15	-6.6701		-6.7365
16	-10.5867	-10.8085
17	-17.4864	-18.1677
18	-20.7803	-21.4972
19	-24.3725	-25.1442
20	-28.7397	-29.6121
21	-32.8314	-33.8621
22	-36.7581	-37.8666
23	-40.3334	-41.5016
24	-51.1615	-52.6038
25	-45.6442	-47.3318
26	-49.6008	-51.4315
27	-58.1779	-59.9145
28	-53.0595	-54.95
29	-61.4836	-63.3362
30	-57.5674	-59.577
31	-63.513		-65.5559
32	-61.102		-63.2506
33	-59.9231	-62.1607
34	-59.1246	-61.4101
35	-59.9581	-62.2953
36	-61.1962	-63.5847
37	-62.1836	-64.561
38	-63.3236	-65.7773
39	-64.0206	-66.5941
40	-65.8224	-68.1222
41	-65.8658	-67.7126
42	-72.6138	-75.1037
43	-68.4098	-70.9847
44	-66.0325	-68.5566
45	-67.3005	-69.9641
46	-67.643		-70.3161
47	-68.9778	-71.6891
48	-68.5697	-72.2193
49	-73.6579	-76.3831
50	-70.6038	-73.41
51	-75.6057	-83.1915
52	-73.3355	-81.4968
53	-72.3805	-80.4427
54	-71.3334	-79.5383
55	-70.4302	-78.724
56	-69.5617	-77.9329
57	-68.6613	-77.152
58	-67.6417	-76.2994
59	-66.4951	-75.3648
60	-67.9592	-76.7727
61	-67.4986	-76.42
62	-66.5755	-75.6396
63	-65.5808	-74.795
64	-66.7616	-75.9315
65	-67.4807	-76.933
66	-71.9007	-80.5202
67	-68.2676	-77.9195
68	-68.7444	-77.8138
69	-69.1989	-78.3207
70	-72.7712	-81.307
71	-71.6879	-80.3567
72	-70.4694	-79.4045
73	-69.5913	-78.6746
74	-70.0263	-79.2197
75	-71.532		-80.4078
76	-70.2746	-79.3404
77	-71.1648	-80.2367
78	-73.1807	-81.9828
79	-75.8049	-84.1705
80	-74.2448	-82.816
81	-76.6953	-84.9509
82	-75.842		-84.3171
83	-75.2767	-83.8542
84	-74.8674	-83.3234
85	-74.0481	-82.7163
86	-73.868		-82.2516
87	-72.7878	-81.7729
88	-73.4308	-82.2925
89	-73.405		-82.2814
90	-74.1445	-82.8737
91	-73.8106	-82.6
92	-74.2312	-82.9349
93	-74.5122	-83.1646
94	-75.0113	-83.3413
95	-76.4239	-84.6133
96	-75.4821	-83.9235
97	-75.684		-84.0946
98	-75.5403	-83.9487
99	-75.8565	-84.2022
100	-76.0615	-84.3758
101	-82.0527	-90.322
102	-81.8571	-90.1488
103	-82.9388	-90.995
104	-83.9081	-91.472
105	-83.6962	-91.2604
106	-83.6447	-91.1965
107	-83.6224	-91.1504
108	-83.6727	-91.1016
109	-83.6859	-91.0683
110	-83.6869	-90.9957
111	-83.7808	-90.9826
112	-83.7506	-90.8438
113	-83.8951	-90.8467
114	-83.9552	-90.75
115	-84.1091	-90.6057
116	-86.174		-91.6237
117	-86.0643	-91.4729
118	-86.8211	-91.798
119	-86.8517	-91.8106
120	-86.9038	-91.8225
121	-86.9198	-91.741
122	-86.9162	-91.6878
123	-86.9266	-91.6349
124	-86.7963	-91.4552
125	-86.6362	-91.2972
126	-87.6472	-92.162
127	-87.3965	-91.9178
128	-87.2526	-91.76
129	-87.0846	-91.5993
130	-86.8949	-91.4041
131	-87.6082	-92.0925
132	-87.3833	-91.8669
133	-87.2883	-91.7693
134	-87.1707	-91.6614
135	-87.034		-91.5164
136	-86.9195	-91.4104
137	-87.1424	-91.6246
138	-87.3126	-91.7798
139	-87.4666	-91.9262
140	-87.6337	-92.0888
141	-87.9005	-92.3433
142	-88.1319	-92.5423
143	-88.2735	-92.6657
144	-88.8186	-93.2019
145	-88.6761	-93.0519
146	-88.9744	-93.3255
147	-89.2323	-93.5587
148	-89.4441	-93.7443
149	-89.6797	-93.9505
150	-89.9322	-94.1788
151	-89.0665	-93.7187
152	-89.9688	-94.4966
153	-91.0567	-95.4569
154	-92.104		-96.3549
155	-93.1237	-97.2089
156	-93.9626	-97.9039
157	-94.2867	-98.1708
158	-94.6992	-98.5178
159	-95.0179	-98.7654
160	-95.1091	-98.8097
161	-95.3303	-98.9478
162	-95.8155	-99.2763
163	-95.9019	-99.3382
164	-96.1888	-99.5327
165	-96.2096	-99.522
166	-96.3843	-99.5706
167	-96.304		-99.5189
168	-96.6298	-99.7337
169	-96.7438	-99.8249
170	-96.7889	-99.8255
171	-96.8877	-99.8972
172	-96.9849	-99.9101
173	-97.0248	-99.9198
174	-97.1367	-99.9466
175	-97.1576	-99.9883
176	-97.1881	-99.9292
177	-97.1706	-99.9881
178	-97.2594	-100.0149
179	-97.2957	-100.0551
180	-97.2819	-100.0083
181	-97.3076	-100.049
182	-97.3588	-100.0753
183	-97.3822	-100.0761
184	-97.4097	-100.1034
185	-97.4189	-100.0774
186	-97.4382	-100.0973
187	-97.4911	-100.1172
188	-97.5154	-100.1326
189	-97.5525	-100.144
190	-97.5763	-100.149
191	-97.6051	-100.1457
192	-97.6348	-100.1483
193	-97.6633	-100.1286
194	-97.6905	-100.1413
195	-97.7056	-100.1079
196	-97.7036	-100.1285
197	-97.7415	-100.1354
198	-97.7391	-100.1501
199	-97.7451	-100.1238
200	-97.7397	-100.1424
201	-97.496		-99.5296
202	-97.4984	-99.5262
203	-97.5057	-99.5605
204	-97.5277	-99.578
205	-97.5543	-99.6184
206	-97.597		-99.658
207	-97.6404	-99.717
208	-97.6921	-99.7694
209	-97.7428	-99.8288
210	-97.7921	-99.8834
211	-97.8458	-99.9425
212	-97.9069	-100.0088
213	-97.9742	-100.0838
214	-98.0491	-100.1718
215	-98.1276	-100.2648
216	-98.2184	-100.3706
217	-98.3359	-100.5337
218	-98.4707	-100.7249
219	-98.6229	-100.9584
220	-98.8021	-101.238
221	-99.032		-101.5872
222	-99.2932	-101.9896
223	-99.6911	-102.6081
224	-99.2157	-102.1004
225	-99.8836	-102.9018
226	-99.6182	-102.6427
227	-99.9318	-102.9352
228	-99.8079	-102.8327
229	-99.7767	-102.7731
230	-99.92		-103.0475
231	-99.9163	-103.0411
232	-99.9339	-103.0501
233	-99.9423	-103.0621
234	-100.0265	-103.2015
235	-99.9617	-103.123
236	-100.0526	-103.2248
237	-100.0116	-103.1792
238	-100.076	-103.2602
239	-100.0869	-103.2752
240	-100.0638	-103.2519
241	-100.0561	-103.2393
242	-100.0976	-103.2934
243	-100.0946	-103.288
244	-100.0894	-103.2812
245	-100.1068	-103.306
246	-100.1064	-103.3027
247	-100.1033	-103.3027
248	-100.1293	-103.331
249	-100.1018	-103.2998
250	-100.133	-103.3362
251	-99.8381	-102.9986
252	-99.8464	-103.0085
253	-99.845		-103.007
254	-99.8481	-103.011
255	-99.8475	-103.0105
256	-99.849		-103.0126
257	-99.8509	-103.0153
258	-99.8539	-103.0197
259	-99.8584	-103.0262
260	-99.866		-103.0375
261	-99.8798	-103.0588
262	-99.9008	-103.0918
263	-99.9093	-103.1051
264	-99.9132	-103.1104
265	-99.9218	-103.1251
266	-99.9231	-103.1269
267	-99.925		-103.1294
268	-99.9286	-103.1337
269	-99.9336	-103.1409
270	-99.9577	-103.1766
271	-99.9683	-103.1909
272	-100.0398	-103.2949
273	-100.2208	-103.5595
274	-100.441	-103.8758
275	-100.8316	-104.4735
276	-100.4738	-103.9061
277	-101.4331	-105.4112
278	-101.0728	-104.6784
279	-101.5854	-105.6507
280	-101.2904	-105.1837
281	-101.148	-104.892
282	-101.5187	-105.3209
283	-101.3442	-105.0441
284	-101.6136	-105.5906
285	-101.4979	-105.4288
286	-101.4025	-105.461
287	-101.6498	-105.3836
288	-101.5547	-105.257
289	-101.865	-105.6492
290	-101.8206	-105.5881
291	-101.7992	-105.5494
292	-101.7691	-105.4273
293	-101.7713	-105.4725
294	-101.7574	-105.5147
295	-101.7231	-105.4698
296	-101.7895	-105.7196
297	-101.7517	-105.6251
298	-101.782	-105.7767
299	-101.7486	-105.7764
300	-101.7544	-105.7433
301	-101.7389	-105.5004
302	-101.7363	-105.4949
303	-101.7347	-105.491
304	-101.7332	-105.4872
305	-101.7315	-105.4832
306	-101.7297	-105.4791
307	-101.7279	-105.475
308	-101.7285	-105.4757
309	-101.7264	-105.4708
310	-101.7243	-105.4662
311	-101.7265	-105.4698
312	-101.7244	-105.4646
313	-101.7244	-105.4646
314	-101.7244	-105.4646
315	-101.7244	-105.4647
316	-101.7244	-105.4647
317	-101.7244	-105.4647
318	-101.7244	-105.4647
319	-101.7244	-105.4648
320	-101.7244	-105.4648
321	-101.7245	-105.4648
322	-101.7245	-105.4649
323	-101.7245	-105.4649
324	-101.7245	-105.465
325	-101.7245	-105.465
326	-101.7245	-105.4651
327	-101.7245	-105.4652
328	-101.7245	-105.4653
329	-101.7244	-105.4654
330	-101.7242	-105.4656
331	-101.7223	-105.4677
332	-101.7228	-105.5009
333	-101.7378	-105.5587
334	-101.775	-105.6646
335	-101.7659	-105.6845
336	-101.6764	-105.499
337	-101.6993	-105.5443
338	-101.701	-105.5785
339	-101.8445	-105.7903
340	-101.844	-105.7883
341	-101.8436	-105.787
342	-101.8431	-105.7858
343	-101.8381	-105.7826
344	-101.8416	-105.7852
345	-101.8413	-105.7847
346	-101.8411	-105.7845
347	-101.8409	-105.7847
348	-101.8408	-105.7861
349	-101.8412	-105.7944
350	-101.8659	-106.1484
351	-101.9152	-106.086
352	-101.9152	-106.085
353	-101.9152	-106.0841
354	-101.9151	-106.0833
355	-101.9151	-106.0826
356	-101.9151	-106.082
357	-101.9151	-106.0814
358	-101.9151	-106.081
359	-101.915	-106.0805
360	-101.915	-106.0801
361	-101.915	-106.0796
362	-101.915	-106.0793
363	-101.9149	-106.0789
364	-101.9149	-106.0785
365	-101.9149	-106.0782
366	-101.9148	-106.0779
367	-101.9148	-106.0775
368	-101.9148	-106.0772
369	-101.9147	-106.0769
370	-101.9147	-106.0766
371	-101.9147	-106.0763
372	-101.9147	-106.0761
373	-101.9146	-106.0758
374	-101.9146	-106.0755
375	-101.9146	-106.0753
376	-101.9145	-106.075
377	-101.9145	-106.0748
378	-101.9145	-106.0745
379	-101.9144	-106.0743
380	-101.9144	-106.074
381	-101.9144	-106.0738
382	-101.9144	-106.0736
383	-101.9143	-106.0734
384	-101.9143	-106.0732
385	-101.9143	-106.0729
386	-101.9142	-106.0727
387	-101.9142	-106.0725
388	-101.9142	-106.0723
389	-101.9141	-106.0721
390	-101.9141	-106.0719
391	-101.9141	-106.0717
392	-101.9141	-106.0716
393	-101.914	-106.0714
394	-101.914	-106.0712
395	-101.914	-106.071
396	-101.9139	-106.0708
397	-101.9139	-106.0706
398	-101.9139	-106.0705
399	-101.9138	-106.0703
400	-101.9138	-106.0701


==> Q4_Robust_Inv_objb_obje_SE95.txt <==
1	39.9836		39.7938
2	24.8998		24.3987
3	10.0119		9.5759
4	1.0953		1.0878
5	0.0871		0.1253
6	0.0192		0.0291
7	0.0112		0.0159
8	0.0093		0.0126
9	-0.0203		-0.0161
10	-0.092		-0.0811
11	-0.33		-0.3057
12	-1.7817		-1.7674
13	-4.4165		-4.5342
14	-7.2667		-7.5631
15	-10.8587	-11.3852
16	-15.3156	-16.0733
17	-20.4614	-21.4163
18	-26.2332	-27.2863
19	-30.8667	-32.1209
20	-36.2172	-37.6127
21	-40.6906	-42.3422
22	-45.0225	-46.9788
23	-51.3651	-53.6455
24	-55.4451	-58.0188
25	-58.1329	-61.078
26	-84.4109	-87.9748
27	-80.0278	-84.2248
28	-67.9803	-73.7198
29	-76.4058	-81.2624
30	-79.5007	-83.9216
31	-83.2951	-87.0817
32	-85.0945	-88.7183
33	-87.4943	-90.9634
34	-91.4734	-94.6689
35	-91.4339	-94.6418
36	-93.6457	-96.6984
37	-95.0544	-98.0128
38	-97.5983	-100.3241
39	-101.5564	-103.7451
40	-106.5791	-108.4437
41	-101.3821	-103.6157
42	-104.7294	-106.6371
43	-108.8801	-110.5999
44	-106.9927	-108.7254
45	-108.4467	-110.1186
46	-111.951	-113.735
47	-108.8874	-110.5649
48	-112.3512	-114.197
49	-110.3669	-112.088
50	-111.8243	-113.5945
51	-112.0688	-117.065
52	-111.1574	-116.0388
53	-112.652	-117.5855
54	-111.9923	-116.9061
55	-113.0118	-117.8186
56	-112.4772	-117.3699
57	-112.9149	-117.9188
58	-112.7814	-117.7278
59	-112.6154	-117.5933
60	-112.522	-117.4779
61	-112.8607	-117.8135
62	-112.7146	-117.6689
63	-112.6524	-117.5797
64	-112.5407	-117.4179
65	-112.7776	-117.6957
66	-112.6631	-117.5848
67	-112.5984	-117.5186
68	-112.5551	-117.4111
69	-112.4071	-117.2899
70	-112.2246	-117.1893
71	-112.1652	-117.032
72	-111.9987	-116.8506
73	-111.8056	-116.6433
74	-111.5784	-116.484
75	-112.0799	-116.9697
76	-112.4624	-117.3463
77	-112.2076	-117.1943
78	-112.5258	-117.4376
79	-112.3883	-117.2462
80	-112.5498	-117.4287
81	-112.4786	-117.3815
82	-112.4064	-117.2757
83	-112.343	-117.2247
84	-112.2591	-117.152
85	-112.1655	-117.0251
86	-112.0537	-116.9097
87	-111.924	-116.7727
88	-111.7704	-116.6078
89	-111.5893	-116.4173
90	-111.3781	-116.1827
91	-111.1004	-115.9221
92	-110.8279	-115.6053
93	-110.5473	-114.2607
94	-111.1811	-115.9493
95	-110.8287	-115.6065
96	-110.6241	-115.3759
97	-110.3523	-115.113
98	-110.0793	-114.8072
99	-109.8526	-114.5736
100	-109.4627	-114.1636
101	-108.0743	-115.9465
102	-107.6969	-115.5248
103	-107.1872	-114.9706
104	-106.5731	-114.3228
105	-105.8892	-113.6091
106	-105.8843	-113.5645
107	-106.0792	-113.7268
108	-106.229	-113.8385
109	-106.4088	-113.9822
110	-106.6045	-114.1472
111	-106.8087	-114.3277
112	-107.4293	-114.9512
113	-107.0435	-114.5274
114	-107.4408	-114.9133
115	-108.5266	-116.0094
116	-108.9944	-116.4658
117	-107.896	-115.3334
118	-107.6488	-115.0429
119	-108.0052	-115.3448
120	-108.1488	-115.4506
121	-108.2799	-115.5375
122	-108.4413	-115.7095
123	-108.5175	-115.7577
124	-108.6647	-115.8961
125	-108.759	-115.9728
126	-108.9208	-116.1361
127	-108.9377	-116.1437
128	-109.1129	-116.3079
129	-109.6097	-116.8489
130	-108.832	-116.0502
131	-109.3188	-116.5146
132	-109.491	-116.7222
133	-109.5197	-116.7432
134	-109.6496	-116.8851
135	-111.0351	-118.3339
136	-109.7547	-117.0091
137	-109.5457	-116.7603
138	-110.7764	-118.0105
139	-109.7559	-116.9896
140	-109.929	-117.1381
141	-109.9786	-117.189
142	-110.1135	-117.3154
143	-110.1593	-117.361
144	-110.2657	-117.4729
145	-110.373	-117.5918
146	-110.5039	-117.7339
147	-110.6526	-117.9043
148	-110.8345	-118.1148
149	-111.0293	-118.3677
150	-112.0996	-119.501
151	-111.4032	-119.5985
152	-112.2791	-120.5391
153	-111.6573	-119.8311
154	-112.4507	-120.6976
155	-111.7426	-119.9304
156	-112.3586	-120.5822
157	-111.9227	-120.1139
158	-112.4047	-120.6298
159	-112.2432	-120.4542
160	-112.3755	-120.5924
161	-112.2643	-120.4737
162	-112.4114	-120.6278
163	-112.4091	-120.6252
164	-112.4321	-120.6472
165	-112.4199	-120.6312
166	-112.4581	-120.6665
167	-112.4587	-120.6626
168	-112.473	-120.6687
169	-112.4731	-120.6625
170	-112.4973	-120.6751
171	-112.4997	-120.6708
172	-112.5106	-120.6719
173	-112.4993	-120.6615
174	-112.5306	-120.6801
175	-112.5291	-120.675
176	-112.5479	-120.6852
177	-112.5454	-120.6804
178	-112.5646	-120.6862
179	-112.5615	-120.6793
180	-112.5806	-120.6786
181	-112.566	-120.6663
182	-112.5802	-120.6635
183	-112.5558	-120.6426
184	-112.595	-120.6696
185	-112.6049	-120.6724
186	-112.5865	-120.6512
187	-112.6044	-120.6601
188	-112.6186	-120.6643
189	-112.6267	-120.6613
190	-112.6333	-120.6555
191	-112.6432	-120.6504
192	-112.6531	-120.6442
193	-112.6626	-120.6355
194	-112.6819	-120.6376
195	-112.6583	-120.6055
196	-112.6967	-120.6232
197	-112.7119	-120.6229
198	-112.7294	-120.6196
199	-112.737	-120.6171
200	-112.7471	-120.6169
201	-111.4622	-118.8518
202	-111.4995	-118.8871
203	-111.6072	-118.9921
204	-111.8245	-119.2087
205	-112.0804	-119.4696
206	-112.3521	-119.7618
207	-112.6832	-120.1056
208	-113.0257	-120.4697
209	-113.3973	-120.897
210	-113.6446	-121.2246
211	-113.8661	-121.5418
212	-114.1248	-121.8934
213	-113.5948	-121.2903
214	-114.0082	-121.8466
215	-113.9157	-121.7978
216	-114.1323	-122.0953
217	-114.2775	-122.3063
218	-114.0685	-122.0645
219	-114.409	-122.4585
220	-114.2802	-122.3202
221	-114.419	-122.4929
222	-114.3536	-122.4262
223	-114.4325	-122.5221
224	-114.4031	-122.4849
225	-114.3983	-122.4788
226	-114.4403	-122.5328
227	-114.4493	-122.5459
228	-114.4493	-122.5466
229	-114.4416	-122.5354
230	-114.4923	-122.6088
231	-114.4754	-122.5847
232	-114.506	-122.6319
233	-114.4847	-122.6029
234	-114.5146	-122.6507
235	-114.4929	-122.6234
236	-114.5249	-122.6739
237	-114.5386	-122.7044
238	-114.5774	-122.7592
239	-114.5486	-122.7239
240	-114.5953	-122.7871
241	-114.5692	-122.7556
242	-114.6137	-122.8143
243	-114.5897	-122.7842
244	-114.6083	-122.809
245	-114.592	-122.7882
246	-114.6006	-122.7993
247	-114.623	-122.8299
248	-114.6062	-122.808
249	-114.6148	-122.8192
250	-114.6228	-122.8299
251	-114.1407	-121.623
252	-114.1689	-121.6595
253	-114.1917	-121.6919
254	-114.2176	-121.7303
255	-114.246	-121.7743
256	-114.2759	-121.8229
257	-114.3064	-121.8752
258	-114.3419	-121.939
259	-114.3871	-122.0295
260	-114.4392	-122.1503
261	-114.4859	-122.275
262	-114.5105	-122.3438
263	-114.5297	-122.3992
264	-114.5565	-122.4897
265	-114.5707	-122.5372
266	-114.5777	-122.5562
267	-114.5852	-122.5755
268	-114.594	-122.596
269	-114.5922	-122.6146
270	-114.5918	-122.6134
271	-114.5915	-122.6122
272	-114.5912	-122.6105
273	-114.5913	-122.6095
274	-114.5544	-122.6481
275	-114.5699	-122.6505
276	-114.7519	-122.9062
277	-114.7642	-122.9521
278	-114.7786	-123.0029
279	-114.8493	-123.2071
280	-114.9136	-123.3101
281	-115.0221	-123.4487
282	-115.378	-123.79
283	-114.5923	-122.342
284	-115.9773	-124.6389
285	-114.7566	-122.8438
286	-116.0041	-124.6126
287	-115.5592	-123.9549
288	-115.15		-123.3227
289	-115.8196	-124.3346
290	-115.498	-123.7875
291	-115.5347	-123.8156
292	-115.5174	-123.7776
293	-115.5332	-123.7998
294	-115.5306	-123.8009
295	-115.5345	-123.8279
296	-115.5335	-123.829
297	-115.5247	-123.8235
298	-115.4973	-123.7847
299	-115.4692	-123.7418
300	-115.9112	-124.5893
301	-114.8931	-122.7805
302	-115.6955	-123.889
303	-116.2038	-125.139
304	-116.1639	-125.1842
305	-116.1778	-125.1942
306	-116.2222	-125.2485
307	-116.1859	-125.164
308	-116.2057	-125.1682
309	-116.1584	-124.9077
310	-116.1711	-124.9159
311	-116.0974	-124.2878
312	-115.7287	-123.7144
313	-115.7488	-123.7632
314	-115.785	-123.8227
315	-115.9033	-123.9873
316	-116.034	-124.2113
317	-116.3051	-125.3126
318	-115.4394	-123.5658
319	-115.7402	-123.733
320	-115.7658	-123.7823
321	-115.774	-123.8002
322	-115.7709	-123.8155
323	-115.7742	-123.8259
324	-115.7713	-123.8393
325	-115.7704	-123.8535
326	-115.7675	-123.8673
327	-115.764	-123.8803
328	-115.7553	-123.8855
329	-115.7517	-123.8988
330	-115.7109	-123.8478
331	-115.7193	-123.8734
332	-115.7159	-123.8885
333	-115.4582	-123.8187
334	-117.2957	-126.6528
335	-115.5667	-123.67
336	-115.5789	-123.6567
337	-115.5826	-123.6594
338	-115.5837	-123.6611
339	-115.5839	-123.6617
340	-115.584	-123.6623
341	-115.5897	-123.6708
342	-115.5867	-123.698
343	-115.5869	-123.6983
344	-115.5871	-123.6985
345	-115.5873	-123.6987
346	-115.5874	-123.6989
347	-115.5875	-123.6991
348	-115.5876	-123.6992
349	-115.5877	-123.6993
350	-115.5876	-123.6991
351	-115.4935	-123.4723
352	-115.4934	-123.4725
353	-115.4934	-123.4727
354	-115.4934	-123.4729
355	-115.4933	-123.4731
356	-115.4933	-123.4733
357	-115.4932	-123.4734
358	-115.4932	-123.4736
359	-115.4931	-123.4737
360	-115.493	-123.4738
361	-115.4929	-123.474
362	-115.4928	-123.4741
363	-115.4927	-123.4742
364	-115.4927	-123.4743
365	-115.4926	-123.4744
366	-115.4925	-123.4745
367	-115.4924	-123.4746
368	-115.4923	-123.4747
369	-115.4922	-123.4748
370	-115.4921	-123.4749
371	-115.492	-123.475
372	-115.4919	-123.4751
373	-115.4918	-123.4752
374	-115.4917	-123.4753
375	-115.4916	-123.4754
376	-115.4915	-123.4755
377	-115.4914	-123.4755
378	-115.4913	-123.4756
379	-115.4913	-123.4757
380	-115.4912	-123.4758
381	-115.4911	-123.4759
382	-115.491	-123.4759
383	-115.4909	-123.476
384	-115.4908	-123.4761
385	-115.4907	-123.4762
386	-115.4906	-123.4762
387	-115.4905	-123.4763
388	-115.4904	-123.4764
389	-115.4903	-123.4765
390	-115.4902	-123.4765
391	-115.4901	-123.4766
392	-115.49		-123.4767
393	-115.4899	-123.4767
394	-115.4899	-123.4768
395	-115.4898	-123.4769
396	-115.4897	-123.4769
397	-115.4896	-123.477
398	-115.4895	-123.4771
399	-115.4894	-123.4771
400	-115.4893	-123.4772


==> Q8_Robust_Inv_objb_obje_SE80.txt <==
1	41.3757		41.1269
2	33.3843		33.0839
3	18.4938		17.9997
4	7.0072		6.6835
5	1.1682		1.158
6	0.0396		0.0552
7	0.013		0.0182
8	0.0077		0.0108
9	0.0055		0.0076
10	0.0043		0.0057
11	0.0034		0.0044
12	0.0028		0.0035
13	0.0023		0.0029
14	0.0019		0.0024
15	0.0015		0.0019
16	0.0011		0.0014
17	0.0007		0.0008
18	0.0001		0.0002
19	-0.0032		-0.0027
20	-0.0516		-0.044
21	-0.6056		-0.5478
22	-3.6038		-3.3997
23	-11.7197	-11.9624
24	-23.1996	-24.0371
25	-32.01		-33.0579
26	-40.1496	-41.7164
27	-46.1039	-48.5198
28	-62.4355	-64.9213
29	-76.6793	-79.2073
30	-91.3602	-93.0913
31	-80.5331	-83.971
32	-71.8424	-75.5986
33	-76.3398	-80.0125
34	-78.6762	-82.3445
35	-92.3442	-95.7246
36	-85.4845	-89.3422
37	-99.9925	-101.8134
38	-88.5282	-92.4073
39	-102.2379	-105.4359
40	-113.4449	-115.9221
41	-103.4306	-106.8841
42	-116.0386	-118.6487
43	-108.5675	-111.7096
44	-117.0802	-119.3992
45	-112.9302	-115.5357
46	-110.3398	-113.1928
47	-107.8402	-110.9411
48	-105.1976	-108.4949
49	-102.2914	-105.9242
50	-98.5143	-102.3255
51	-107.6567	-114.8864
52	-105.0586	-112.6422
53	-103.6863	-109.5885
54	-105.8673	-112.8391
55	-104.7329	-111.6433
56	-104.0214	-111.0948
57	-103.1618	-110.3882
58	-102.1252	-109.3856
59	-107.5893	-113.5352
60	-105.9467	-111.8592
61	-108.6015	-114.0055
62	-110.3803	-115.6782
63	-109.4309	-114.6458
64	-109.2056	-114.3045
65	-110.101	-115.182
66	-111.2756	-116.2657
67	-112.4578	-117.413
68	-113.4995	-118.4103
69	-112.7728	-117.5947
70	-112.2054	-117.2983
71	-113.5536	-118.4452
72	-113.1271	-117.9639
73	-112.7901	-117.6663
74	-112.6106	-117.4018
75	-112.2658	-117.0037
76	-112.0174	-116.7163
77	-111.5864	-116.2205
78	-111.283	-115.9056
79	-110.8549	-115.4102
80	-112.224	-116.8244
81	-111.7708	-116.3223
82	-111.7638	-116.3347
83	-111.4896	-116.0417
84	-111.1905	-115.7285
85	-110.9069	-115.4224
86	-110.5086	-114.9981
87	-110.0676	-114.5676
88	-109.6483	-114.1377
89	-111.6704	-115.7383
90	-112.4346	-117.0772
91	-111.6811	-116.2005
92	-111.1618	-115.6278
93	-110.6815	-115.1116
94	-110.1607	-114.6038
95	-109.644	-114.0481
96	-110.5657	-114.946
97	-109.9519	-114.3133
98	-109.658	-114.0577
99	-109.2578	-113.6555
100	-108.7789	-113.2159
101	-106.8613	-114.3851
102	-106.4668	-113.9971
103	-107.5327	-115.066
104	-108.1566	-115.6594
105	-107.4586	-114.8584
106	-107.0296	-114.4114
107	-106.732	-114.1533
108	-106.2169	-113.6251
109	-105.7081	-113.0556
110	-107.1115	-114.5031
111	-106.4301	-113.7552
112	-106.0678	-113.3983
113	-105.7008	-113.0444
114	-105.2948	-112.6505
115	-106.5945	-113.9397
116	-106.0087	-113.2862
117	-105.7134	-112.9988
118	-105.4105	-112.7081
119	-105.0579	-112.3772
120	-104.684	-112.0214
121	-104.2786	-111.6332
122	-103.8102	-111.1873
123	-103.2872	-110.693
124	-102.6905	-110.162
125	-101.9923	-109.4776
126	-101.2901	-108.8195
127	-101.1585	-108.6341
128	-102.6744	-110.0391
129	-101.5704	-108.9314
130	-102.1963	-109.4664
131	-101.9064	-109.1526
132	-102.2215	-109.4016
133	-102.3851	-109.5095
134	-102.5661	-109.6309
135	-102.7416	-109.7416
136	-102.9236	-109.8552
137	-103.1325	-109.9886
138	-103.3378	-110.1139
139	-103.5665	-110.2598
140	-104.769	-111.3815
141	-103.9417	-110.558
142	-105.03		-111.5668
143	-104.5888	-111.281
144	-105.1262	-111.6244
145	-105.665	-112.1625
146	-105.457	-111.9693
147	-105.2545	-111.7524
148	-105.0464	-111.5257
149	-105.5766	-112.2922
150	-106.0264	-112.4619
151	-104.2665	-111.2546
152	-104.748	-111.7065
153	-105.309	-112.2359
154	-105.8018	-112.6943
155	-106.0066	-112.8639
156	-106.0676	-112.8942
157	-106.1678	-112.963
158	-106.1932	-112.9598
159	-106.3812	-113.1051
160	-106.3778	-113.0693
161	-106.5881	-113.2319
162	-106.5871	-113.1947
163	-106.8349	-113.3901
164	-106.8881	-113.3969
165	-107.1266	-113.5759
166	-107.1953	-113.5925
167	-107.424	-113.7623
168	-107.4641	-113.7529
169	-107.6603	-113.8858
170	-107.6776	-113.8484
171	-107.9345	-114.0244
172	-108.0549	-114.0685
173	-108.2439	-114.173
174	-108.3227	-114.2086
175	-108.546	-114.3433
176	-108.6678	-114.393
177	-108.9144	-114.5134
178	-109.0331	-114.5403
179	-109.2812	-114.6741
180	-109.4167	-114.7523
181	-109.5368	-114.7979
182	-109.6047	-114.8453
183	-109.7781	-114.9316
184	-109.8124	-114.9395
185	-109.9436	-114.9759
186	-109.9661	-114.97
187	-110.0928	-115.0173
188	-110.1577	-115.0343
189	-110.2203	-115.0405
190	-110.2618	-115.0863
191	-110.2881	-115.057
192	-110.3		-115.0816
193	-110.3877	-115.1343
194	-110.4126	-115.1549
195	-110.4692	-115.1547
196	-110.4605	-115.1695
197	-110.5134	-115.1734
198	-110.499	-115.1784
199	-110.5249	-115.1798
200	-110.5112	-115.1797
201	-109.7958	-113.5367
202	-109.7987	-113.5394
203	-109.8026	-113.5434
204	-109.8073	-113.5482
205	-109.8368	-113.5847
206	-109.8805	-113.6361
207	-109.9407	-113.7036
208	-110.0204	-113.7857
209	-110.1221	-113.8796
210	-110.2491	-113.9848
211	-110.3995	-114.0922
212	-110.5573	-114.2166
213	-110.725	-114.3853
214	-110.9446	-114.5992
215	-111.2243	-114.8894
216	-111.5598	-115.2586
217	-111.9213	-115.7294
218	-112.2038	-116.1616
219	-111.8904	-115.8298
220	-112.2577	-116.1141
221	-112.1018	-115.9394
222	-112.2783	-116.1887
223	-112.2004	-116.103
224	-112.3216	-116.1889
225	-112.3097	-116.1615
226	-112.3739	-116.2076
227	-112.3504	-116.1669
228	-112.3894	-116.1841
229	-112.3724	-116.1543
230	-112.4041	-116.1851
231	-112.3955	-116.1636
232	-112.4126	-116.1906
233	-112.4131	-116.1839
234	-112.4059	-116.1757
235	-112.4083	-116.1731
236	-112.4432	-116.1993
237	-112.4228	-116.1811
238	-112.4332	-116.1878
239	-112.4554	-116.2192
240	-112.4373	-116.2002
241	-112.4529	-116.213
242	-112.4637	-116.2295
243	-112.4532	-116.2185
244	-112.4742	-116.2427
245	-112.4602	-116.2278
246	-112.4807	-116.253
247	-112.4673	-116.239
248	-112.4836	-116.2563
249	-112.4704	-116.2426
250	-112.4841	-116.2576
251	-112.2809	-115.7109
252	-112.2835	-115.7073
253	-112.2889	-115.7129
254	-112.2954	-115.72
255	-112.3025	-115.7286
256	-112.3106	-115.7386
257	-112.3198	-115.7502
258	-112.3307	-115.7639
259	-112.344	-115.7808
260	-112.3577	-115.7979
261	-112.3685	-115.8116
262	-112.3787	-115.8253
263	-112.3837	-115.8322
264	-112.3892	-115.8394
265	-112.3982	-115.8493
266	-112.4113	-115.8661
267	-112.4358	-115.8944
268	-112.4577	-115.9185
269	-112.5112	-115.9793
270	-112.5371	-116.0057
271	-112.5355	-116.0046
272	-112.5358	-116.0049
273	-112.5362	-116.0053
274	-112.5368	-116.0058
275	-112.5377	-116.0066
276	-112.5394	-116.0085
277	-112.5445	-116.0142
278	-112.579	-116.072
279	-112.7218	-116.2738
280	-113.0123	-116.6768
281	-113.3681	-117.1524
282	-113.1064	-116.8934
283	-113.7074	-117.7016
284	-112.5985	-116.4952
285	-113.2323	-116.9089
286	-114.062	-118.0011
287	-113.9667	-117.8776
288	-113.8361	-117.7125
289	-113.7158	-117.5547
290	-113.688	-117.5156
291	-113.6646	-117.4822
292	-113.5678	-117.3429
293	-113.5143	-117.2826
294	-113.4443	-117.1832
295	-113.3564	-117.0698
296	-113.3522	-117.0701
297	-113.3499	-117.0794
298	-113.3		-117.016
299	-113.3178	-117.0346
300	-113.3175	-117.0329
301	-113.242	-116.9187
302	-113.2425	-116.9343
303	-113.2423	-116.9343
304	-113.2417	-116.934
305	-113.2374	-116.9319
306	-113.2268	-116.938
307	-113.2171	-116.9439
308	-113.2085	-116.9503
309	-113.2026	-116.9592
310	-113.202	-116.9738
311	-113.2071	-116.9766
312	-113.2074	-116.9769
313	-113.2074	-116.9769
314	-113.2073	-116.9768
315	-113.2074	-116.9769
316	-113.207	-116.9768
317	-113.2074	-116.977
318	-113.2071	-116.977
319	-113.2096	-116.9794
320	-113.208	-116.9792
321	-113.208	-116.9792
322	-113.208	-116.9792
323	-113.208	-116.9792
324	-113.208	-116.9791
325	-113.208	-116.9791
326	-113.2079	-116.9789
327	-113.2077	-116.9786
328	-113.2071	-116.9771
329	-113.2026	-116.9552
330	-113.2265	-117.1349
331	-113.2083	-117.0846
332	-113.1895	-117.0778
333	-113.2154	-117.205
334	-113.5901	-117.4443
335	-113.59		-117.4478
336	-113.59		-117.4499
337	-113.5895	-117.4493
338	-113.589	-117.4488
339	-113.5886	-117.4483
340	-113.5881	-117.4479
341	-113.5877	-117.4474
342	-113.5874	-117.447
343	-113.587	-117.4467
344	-113.587	-117.447
345	-113.5866	-117.4465
346	-113.5859	-117.4455
347	-113.5829	-117.44
348	-113.5792	-117.4277
349	-113.5957	-117.4677
350	-113.5952	-117.467
351	-113.6282	-117.4796
352	-113.4425	-117.3145
353	-113.4424	-117.3145
354	-113.4423	-117.3144
355	-113.4422	-117.3143
356	-113.4421	-117.3142
357	-113.442	-117.3141
358	-113.4419	-117.314
359	-113.4418	-117.314
360	-113.4417	-117.3139
361	-113.4416	-117.3138
362	-113.4415	-117.3137
363	-113.4413	-117.3136
364	-113.4412	-117.3135
365	-113.4411	-117.3134
366	-113.441	-117.3133
367	-113.4409	-117.3132
368	-113.4408	-117.3131
369	-113.4407	-117.3131
370	-113.4406	-117.313
371	-113.4405	-117.3129
372	-113.4404	-117.3128
373	-113.4403	-117.3127
374	-113.4402	-117.3126
375	-113.44		-117.3125
376	-113.4399	-117.3124
377	-113.4398	-117.3124
378	-113.4397	-117.3123
379	-113.4396	-117.3122
380	-113.4395	-117.3121
381	-113.4394	-117.312
382	-113.4393	-117.3119
383	-113.4392	-117.3118
384	-113.4391	-117.3118
385	-113.439	-117.3117
386	-113.4389	-117.3116
387	-113.4388	-117.3115
388	-113.4387	-117.3114
389	-113.4386	-117.3113
390	-113.4385	-117.3113
391	-113.4384	-117.3112
392	-113.4383	-117.3111
393	-113.4382	-117.311
394	-113.4381	-117.3109
395	-113.438	-117.3109
396	-113.4379	-117.3108
397	-113.4378	-117.3107
398	-113.4377	-117.3106
399	-113.4376	-117.3105
400	-113.4375	-117.3105


==> Q8_Robust_Inv_objb_obje_SE95.txt <==
1	41.3757		41.1269
2	25.7381		25.2609
3	10.1558		9.7232
4	1.0257		1.0204
5	0.0799		0.1158
6	0.0203		0.0299
7	0.0135		0.0184
8	0.0067		0.0095
9	0.0055		0.0075
10	0.0045		0.0061
11	0.0037		0.005
12	0.0029		0.0039
13	0.0018		0.0026
14	-0.0006		0.0004
15	-0.0075		-0.0057
16	-0.0335		-0.0283
17	-0.208		-0.1835
18	-1.4293		-1.3427
19	-6.5881		-6.773
20	-10.2471	-10.6544
21	-16.0611	-16.6567
22	-22.4797	-23.3591
23	-28.803		-29.7838
24	-43.4109	-44.6309
25	-45.4694	-46.8795
26	-49.2038	-50.7791
27	-55.3707	-57.0496
28	-57.4018	-59.3587
29	-60.9484	-63.1442
30	-69.8288	-72.1601
31	-72.5924	-75.2179
32	-86.4211	-88.5286
33	-97.9756	-99.2863
34	-106.413	-107.8492
35	-112.675	-113.8314
36	-119.4917	-120.8103
37	-114.7686	-116.0284
38	-111.3906	-112.5565
39	-118.151	-119.4639
40	-113.9133	-115.1403
41	-111.0712	-112.1603
42	-116.1024	-117.4525
43	-112.4527	-113.3968
44	-116.4777	-117.7875
45	-114.4838	-115.7353
46	-113.6985	-115.0509
47	-114.6713	-115.8797
48	-114.1563	-115.4483
49	-116.0719	-117.4991
50	-117.9255	-119.3732
51	-116.3347	-120.2702
52	-117.1957	-121.23
53	-116.7128	-120.6719
54	-116.7271	-120.8392
55	-117.5131	-121.7209
56	-115.445	-121.1564
57	-117.0317	-121.1392
58	-116.8865	-121.0526
59	-117.4147	-121.699
60	-117.8487	-122.2325
61	-118.3692	-122.8124
62	-117.9505	-122.3838
63	-117.7289	-122.1516
64	-117.7433	-121.8521
65	-117.7574	-122.1237
66	-118.0625	-122.5826
67	-117.9684	-122.5196
68	-118.1172	-122.6712
69	-118.141	-122.7092
70	-117.8195	-122.4363
71	-117.6717	-122.3584
72	-117.5753	-122.085
73	-118.0199	-122.5288
74	-118.2509	-122.7362
75	-118.2277	-122.6901
76	-118.0949	-122.6339
77	-118.3472	-122.5865
78	-118.2976	-122.7904
79	-118.3042	-122.8401
80	-118.5324	-122.9429
81	-118.6867	-123.2297
82	-118.576	-123.1155
83	-118.4188	-123.0128
84	-118.644	-123.2338
85	-118.6012	-123.1885
86	-118.505	-123.0699
87	-118.5935	-122.927
88	-118.2534	-122.8011
89	-118.1305	-122.8109
90	-118.2854	-122.8954
91	-118.1103	-122.7453
92	-118.0483	-122.9168
93	-118.1609	-122.7978
94	-118.0705	-122.7217
95	-117.9602	-122.5785
96	-117.9672	-122.6963
97	-117.965	-122.5764
98	-118.0042	-122.6311
99	-117.9208	-122.631
100	-117.879	-122.7206
101	-116.1006	-124.1519
102	-116.1403	-124.1407
103	-116.0592	-124.0541
104	-116.0125	-124.0135
105	-115.9674	-123.9568
106	-115.9052	-123.9305
107	-115.8905	-123.9489
108	-115.7997	-123.851
109	-115.7005	-123.6444
110	-115.7713	-123.8085
111	-115.9761	-123.9777
112	-115.8316	-123.8448
113	-115.7418	-123.7949
114	-115.8506	-123.8009
115	-115.7652	-123.7301
116	-115.7187	-123.704
117	-115.7955	-124.0005
118	-115.8245	-123.7509
119	-115.9269	-123.817
120	-115.8461	-123.7394
121	-115.8086	-123.6806
122	-115.7447	-123.6211
123	-115.6939	-123.5861
124	-115.7008	-123.5875
125	-115.6237	-123.5187
126	-115.5468	-123.4471
127	-115.4487	-123.3208
128	-115.5768	-123.4505
129	-115.7192	-126.2338
130	-115.8524	-125.1274
131	-116.0212	-124.5984
132	-116.2273	-124.3264
133	-116.4751	-124.2744
134	-116.2547	-124.0988
135	-116.105	-123.9333
136	-115.9502	-123.7615
137	-115.769	-123.5686
138	-115.5879	-123.3752
139	-115.387	-123.1603
140	-115.8164	-123.5642
141	-115.5723	-123.3207
142	-115.4362	-123.1688
143	-115.2878	-122.9926
144	-115.1637	-122.8427
145	-114.9928	-122.6497
146	-114.8235	-122.4571
147	-114.6115	-122.2393
148	-114.3438	-121.9397
149	-114.0438	-121.6368
150	-113.6776	-121.2714
151	-110.9425	-119.2129
152	-110.5005	-118.8122
153	-109.9826	-118.337
154	-109.3449	-117.7428
155	-108.5527	-116.981
156	-107.6649	-116.0803
157	-106.6506	-114.994
158	-107.4765	-115.7165
159	-107.2578	-115.3828
160	-107.8889	-115.7907
161	-107.9445	-115.6709
162	-108.1319	-115.7754
163	-108.0677	-115.5893
164	-108.5455	-115.8943
165	-108.6233	-115.891
166	-108.959	-116.0877
167	-109.1425	-116.2073
168	-109.2631	-116.2586
169	-109.4097	-116.3543
170	-109.6261	-116.4866
171	-109.6898	-116.4886
172	-110.0047	-116.6782
173	-110.1818	-116.7452
174	-110.4349	-116.8508
175	-110.5901	-116.8973
176	-110.9114	-117.0636
177	-111.0535	-117.1811
178	-111.2868	-117.2952
179	-111.2873	-117.3068
180	-111.7054	-117.5228
181	-111.8548	-117.5474
182	-112.1402	-117.6257
183	-112.3205	-117.7085
184	-112.5138	-117.7578
185	-112.6213	-117.889
186	-112.8988	-118.0492
187	-112.9934	-118.1694
188	-113.0947	-118.1067
189	-113.0825	-118.1687
190	-113.2715	-118.2559
191	-113.3512	-118.3036
192	-113.3812	-118.2713
193	-113.4034	-118.3011
194	-113.4953	-118.3579
195	-113.531	-118.3858
196	-113.572	-118.4081
197	-113.602	-118.4469
198	-113.6234	-118.4354
199	-113.6265	-118.4554
200	-113.7022	-118.508
201	-113.1149	-116.9546
202	-113.1324	-116.9579
203	-113.1534	-116.9659
204	-113.1802	-116.9777
205	-113.3203	-117.0873
206	-113.4848	-117.221
207	-113.659	-117.3696
208	-113.8364	-117.5305
209	-114.0141	-117.704
210	-114.2067	-117.8926
211	-114.4098	-118.0901
212	-114.6299	-118.306
213	-114.8545	-118.5273
214	-115.0888	-118.7908
215	-115.395	-119.1334
216	-115.79		-119.554
217	-116.212	-119.9917
218	-115.9556	-119.7769
219	-116.1598	-120.0006
220	-116.0046	-119.8897
221	-115.8847	-119.8014
222	-116.2602	-120.1329
223	-116.1516	-120.0645
224	-116.0723	-120.0229
225	-116.0173	-119.9652
226	-116.2066	-120.1504
227	-116.1225	-120.1012
228	-116.0718	-120.0776
229	-116.083	-120.0753
230	-116.0411	-120.0594
231	-116.1373	-120.098
232	-116.1128	-120.0859
233	-116.0939	-120.0759
234	-116.1144	-120.0932
235	-116.0976	-120.0827
236	-116.0811	-120.0767
237	-116.0835	-120.0761
238	-116.1281	-120.1046
239	-116.1155	-120.0971
240	-116.1058	-120.0909
241	-116.0931	-120.0832
242	-116.119	-120.0992
243	-116.1039	-120.0923
244	-116.0904	-120.0843
245	-116.0947	-120.0858
246	-116.127	-120.108
247	-116.111	-120.098
248	-116.1028	-120.0918
249	-116.1086	-120.0953
250	-116.0962	-120.0867
251	-115.8056	-119.6323
252	-115.8283	-119.6474
253	-115.8571	-119.6658
254	-115.8909	-119.6866
255	-115.9246	-119.7065
256	-115.9434	-119.7171
257	-115.942	-119.7161
258	-115.9697	-119.7312
259	-115.969	-119.7302
260	-115.9841	-119.7349
261	-115.9983	-119.7257
262	-116.0155	-119.7178
263	-116.0483	-119.7353
264	-116.117	-119.7662
265	-116.3335	-119.8627
266	-116.6724	-120.1485
267	-116.6688	-120.1461
268	-116.6729	-120.1251
269	-116.62		-120.1185
270	-116.6565	-120.1587
271	-116.7082	-120.221
272	-116.6829	-120.2066
273	-116.8479	-120.3637
274	-116.6207	-120.1572
275	-116.8802	-120.4021
276	-116.8025	-120.3261
277	-116.7682	-120.295
278	-116.7229	-120.254
279	-116.9189	-120.4279
280	-116.8756	-120.3896
281	-116.8538	-120.3698
282	-116.8426	-120.3593
283	-116.8273	-120.3423
284	-116.8665	-120.3677
285	-116.8545	-120.3546
286	-116.9033	-120.3981
287	-116.8923	-120.3866
288	-116.906	-120.3997
289	-116.999	-120.4925
290	-116.9873	-120.4802
291	-116.9758	-120.471
292	-116.949	-120.4487
293	-116.9447	-120.4467
294	-116.9767	-120.4677
295	-116.9663	-120.4638
296	-116.9867	-120.4779
297	-116.9802	-120.4735
298	-116.9782	-120.4705
299	-116.9772	-120.4692
300	-116.9724	-120.4663
301	-117.031	-120.2364
302	-117.0309	-120.2364
303	-117.0309	-120.2364
304	-117.0309	-120.2364
305	-117.0309	-120.2364
306	-117.0309	-120.2364
307	-117.0309	-120.2364
308	-117.0309	-120.2364
309	-117.0309	-120.2364
310	-117.0308	-120.2364
311	-117.0308	-120.2364
312	-117.0308	-120.2364
313	-117.0307	-120.2364
314	-117.0307	-120.2364
315	-117.0307	-120.2363
316	-117.0306	-120.2363
317	-117.0306	-120.2363
318	-117.0305	-120.2363
319	-117.0304	-120.2363
320	-117.0304	-120.2362
321	-117.0303	-120.2362
322	-117.0302	-120.2362
323	-117.0301	-120.2361
324	-117.03		-120.2361
325	-117.0299	-120.2361
326	-117.0297	-120.236
327	-117.0295	-120.236
328	-117.0183	-120.2348
329	-116.9976	-120.2225
330	-116.9783	-120.2119
331	-116.9609	-120.2035
332	-116.9626	-120.2046
333	-116.9631	-120.205
334	-116.9635	-120.2053
335	-116.9639	-120.2056
336	-116.9642	-120.2058
337	-116.9645	-120.2061
338	-116.9648	-120.2063
339	-116.965	-120.2064
340	-116.9652	-120.2066
341	-116.9653	-120.2068
342	-116.9655	-120.2069
343	-116.9655	-120.207
344	-116.9656	-120.2071
345	-116.9657	-120.2072
346	-116.9657	-120.2073
347	-116.9657	-120.2073
348	-116.9658	-120.2074
349	-116.9658	-120.2074
350	-116.9658	-120.2075
351	-117.077	-120.1612
352	-117.0648	-120.1454
353	-117.0548	-120.1352
354	-117.0441	-120.1277
355	-117.0325	-120.1221
356	-117.0711	-120.188
357	-117.0668	-120.1786
358	-117.0702	-120.1814
359	-117.0773	-120.1846
360	-117.0772	-120.1846
361	-117.0747	-120.1827
362	-117.0745	-120.1823
363	-117.0736	-120.1818
364	-117.0736	-120.1818
365	-117.0736	-120.1818
366	-117.0736	-120.1818
367	-117.0736	-120.1818
368	-117.0735	-120.1818
369	-117.0735	-120.1818
370	-117.0735	-120.1818
371	-117.0735	-120.1818
372	-117.0735	-120.1818
373	-117.0735	-120.1817
374	-117.0735	-120.1817
375	-117.0735	-120.1817
376	-117.0735	-120.1817
377	-117.0735	-120.1817
378	-117.0734	-120.1817
379	-117.0734	-120.1817
380	-117.0734	-120.1817
381	-117.0734	-120.1817
382	-117.0734	-120.1816
383	-117.0734	-120.1816
384	-117.0734	-120.1816
385	-117.0733	-120.1816
386	-117.0733	-120.1816
387	-117.0733	-120.1816
388	-117.0733	-120.1815
389	-117.0733	-120.1815
390	-117.0733	-120.1815
391	-117.0733	-120.1815
392	-117.0732	-120.1815
393	-117.0732	-120.1814
394	-117.0732	-120.1814
395	-117.0732	-120.1814
396	-117.0732	-120.1813
397	-117.0732	-120.1813
398	-117.0731	-120.1813
399	-117.0731	-120.1812
400	-117.0731	-120.1812


==> Q9_Robust_Inv_objb_obje_SE80.txt <==
1	41.3649		41.1306
2	33.3395		33.0534
3	18.4385		17.9504
4	6.9677		6.6464
5	1.1572		1.1478
6	0.0394		0.055
7	0.013		0.0181
8	0.0077		0.0108
9	0.0055		0.0076
10	0.0043		0.0057
11	0.0034		0.0044
12	0.0028		0.0035
13	0.0023		0.0029
14	0.002		0.0024
15	0.0016		0.0019
16	0.0012		0.0014
17	0.0007		0.0009
18	0.0002		0.0003
19	-0.0024		-0.0021
20	-0.0384		-0.0327
21	-0.4449		-0.4011
22	-2.6433		-2.4874
23	-9.0485		-9.2138
24	-18.7075	-19.4271
25	-26.442		-27.2915
26	-33.2686	-34.4385
27	-40.2356	-41.976
28	-49.0902	-51.4507
29	-62.1067	-64.4193
30	-69.2966	-71.6542
31	-61.2646	-64.0045
32	-67.7926	-70.5074
33	-78.0967	-81.0533
34	-90.4622	-92.6281
35	-101.1727	-102.3941
36	-94.5506	-95.177
37	-89.9749	-93.1634
38	-103.4601	-105.2653
39	-94.03		-97.0128
40	-82.9383	-86.8229
41	-98.1999	-101.1424
42	-109.001	-111.0585
43	-98.3966	-101.286
44	-87.9782	-91.9642
45	-102.7601	-105.6004
46	-112.7979	-114.94
47	-102.6656	-105.5695
48	-112.101	-114.114
49	-105.1464	-107.8464
50	-112.0663	-113.9192
51	-110.0808	-114.939
52	-108.6474	-113.6415
53	-106.9974	-112.4853
54	-105.5011	-111.3122
55	-110.6994	-115.3901
56	-109.0673	-113.6963
57	-108.3685	-113.2899
58	-107.1519	-112.1866
59	-106.4591	-111.7318
60	-108.6008	-113.3538
61	-110.6916	-115.4359
62	-113.5778	-118.6603
63	-111.5492	-116.0065
64	-111.6568	-116.3702
65	-113.9151	-118.8978
66	-115.476	-120.6704
67	-114.1581	-119.0973
68	-113.0124	-117.8434
69	-114.7621	-119.9049
70	-116.1525	-121.5458
71	-114.456	-120.3013
72	-116.0992	-121.6281
73	-115.2257	-120.9907
74	-115.3236	-120.6082
75	-116.0581	-121.5695
76	-116.5449	-121.8747
77	-117.2963	-122.8381
78	-118.0575	-123.8094
79	-117.3783	-123.1203
80	-117.1593	-122.5475
81	-116.7121	-122.2856
82	-116.3221	-121.8062
83	-115.7814	-121.3181
84	-116.5146	-122.1515
85	-117.4756	-123.1623
86	-117.0464	-122.6661
87	-116.6141	-122.2306
88	-116.1247	-121.7758
89	-115.7378	-121.1708
90	-116.7666	-122.2298
91	-117.656	-123.4003
92	-117.1513	-122.6819
93	-116.8593	-122.3512
94	-117.6974	-123.3204
95	-117.314	-122.9173
96	-117.8253	-123.4129
97	-117.5084	-123.1478
98	-117.4253	-123.135
99	-117.6209	-123.3306
100	-117.5133	-123.2296
101	-114.7552	-124.8486
102	-114.6408	-124.7306
103	-114.5287	-124.614
104	-114.4336	-124.4945
105	-114.3018	-124.284
106	-114.1557	-124.1565
107	-114.0063	-123.9804
108	-113.8489	-123.7773
109	-113.6745	-123.558
110	-113.5322	-123.416
111	-113.295	-123.0837
112	-113.0153	-122.7484
113	-112.7226	-122.369
114	-112.3721	-121.9336
115	-112.0393	-121.5278
116	-111.5866	-120.8279
117	-112.4584	-121.9119
118	-111.967	-121.3177
119	-111.6913	-120.9756
120	-111.379	-120.5869
121	-111.2203	-120.3124
122	-111.8514	-121.0244
123	-112.531	-121.7427
124	-112.0493	-121.1984
125	-111.7258	-120.8325
126	-111.3563	-120.3807
127	-112.0021	-121.1048
128	-111.655	-120.672
129	-112.0178	-121.103
130	-111.8751	-120.935
131	-111.7539	-120.8175
132	-111.9789	-121.0456
133	-111.8632	-120.9127
134	-111.9876	-121.0422
135	-111.9209	-120.9587
136	-111.8562	-120.8851
137	-111.9633	-121.0027
138	-111.9125	-120.9367
139	-111.9876	-121.0261
140	-111.9368	-120.9562
141	-111.8816	-120.8972
142	-111.8386	-120.8443
143	-111.7672	-120.7622
144	-111.7644	-120.7103
145	-111.912	-120.9455
146	-112.0051	-121.0345
147	-111.9037	-120.9146
148	-111.8484	-120.8402
149	-111.7747	-120.7438
150	-111.7174	-120.6718
151	-108.3834	-118.1771
152	-108.3228	-118.0996
153	-108.2548	-118.0112
154	-108.1754	-117.9075
155	-108.0824	-117.7869
156	-107.9728	-117.6461
157	-107.8429	-117.481
158	-107.6892	-117.2871
159	-107.509	-117.063
160	-107.2953	-116.8009
161	-107.0408	-116.4932
162	-106.74		-116.1364
163	-106.3826	-115.7219
164	-105.9532	-115.2344
165	-105.4296	-114.651
166	-104.7848	-113.9424
167	-104.0313	-113.1206
168	-103.1971	-112.2087
169	-102.1896	-111.1273
170	-100.985	-109.8458
171	-99.6565	-108.4345
172	-98.3499	-107.0362
173	-96.9656	-105.5969
174	-98.5274	-107.1428
175	-97.2648	-105.7573
176	-98.1579	-106.6272
177	-98.0484	-106.3678
178	-98.5155	-106.761
179	-97.9534	-106.2191
180	-98.7002	-106.8107
181	-98.8648	-106.8592
182	-99.2218	-107.0563
183	-99.3483	-107.0449
184	-99.5375	-107.0845
185	-99.7908	-107.1522
186	-99.9259	-107.2014
187	-100.0638	-107.2251
188	-100.1359	-107.2965
189	-100.4484	-107.4972
190	-100.6515	-107.6448
191	-100.9461	-107.833
192	-101.2288	-107.9846
193	-101.5146	-108.121
194	-101.8133	-108.2561
195	-102.0908	-108.4965
196	-102.2193	-108.486
197	-102.3561	-108.6235
198	-102.7868	-108.945
199	-103.0155	-109.0668
200	-103.3165	-109.1719
201	-102.4942	-107.5308
202	-102.7204	-107.6238
203	-103.1442	-107.9765
204	-103.5833	-108.2521
205	-104.0118	-108.4974
206	-104.3785	-108.6514
207	-104.711	-108.8859
208	-104.9689	-109.2394
209	-105.1927	-109.4437
210	-105.5162	-109.6708
211	-105.7698	-109.808
212	-106.1458	-110.2656
213	-106.1883	-110.2699
214	-106.8791	-110.936
215	-107.4284	-111.5664
216	-107.0754	-111.3233
217	-107.2882	-111.4031
218	-107.3083	-111.4567
219	-107.1256	-111.3399
220	-107.2948	-111.4197
221	-107.3924	-111.5109
222	-107.2469	-111.4134
223	-107.4762	-111.5541
224	-107.3957	-111.4975
225	-107.3427	-111.4648
226	-107.2799	-111.4288
227	-107.3225	-111.453
228	-107.2687	-111.422
229	-107.3854	-111.4888
230	-107.3553	-111.4698
231	-107.3329	-111.4564
232	-107.3432	-111.4629
233	-107.323	-111.4505
234	-107.3813	-111.4971
235	-107.3702	-111.4885
236	-107.3611	-111.4813
237	-107.3504	-111.4729
238	-107.3889	-111.5077
239	-107.3753	-111.4991
240	-107.366	-111.4915
241	-107.3551	-111.483
242	-107.3881	-111.5119
243	-107.3756	-111.5043
244	-107.3642	-111.4977
245	-107.3682	-111.4961
246	-107.3568	-111.4894
247	-107.39		-111.5251
248	-107.3814	-111.5166
249	-107.3735	-111.5091
250	-107.3614	-111.4992
251	-107.1451	-111.0129
252	-107.1612	-111.0288
253	-107.1743	-111.0422
254	-107.1852	-111.0538
255	-107.1935	-111.0631
256	-107.199	-111.0704
257	-107.2016	-111.0755
258	-107.2013	-111.075
259	-107.2021	-111.0786
260	-107.2		-111.0772
261	-107.1971	-111.0755
262	-107.1939	-111.0735
263	-107.1897	-111.0716
264	-107.1885	-111.0721
265	-107.1944	-111.0804
266	-107.2194	-111.1052
267	-107.2394	-111.1272
268	-107.2626	-111.1509
269	-107.2715	-111.163
270	-107.282	-111.179
271	-107.2939	-111.2082
272	-107.3028	-111.2451
273	-107.3026	-111.2446
274	-107.3081	-111.2503
275	-107.3198	-111.2632
276	-107.3286	-111.2748
277	-107.3307	-111.2837
278	-107.3839	-111.3423
279	-107.4856	-111.4744
280	-107.5703	-111.5767
281	-108.2467	-112.2445
282	-107.2005	-111.2969
283	-108.4006	-112.3585
284	-107.4916	-111.5192
285	-108.6493	-112.6374
286	-108.229	-112.2045
287	-108.0122	-112.0415
288	-108.08		-112.1227
289	-107.9195	-111.9816
290	-108.5128	-112.5838
291	-108.4122	-112.4943
292	-108.3872	-112.4589
293	-108.3894	-112.4394
294	-108.3735	-112.4171
295	-108.331	-112.3706
296	-108.305	-112.346
297	-108.2648	-112.3485
298	-108.2642	-112.3471
299	-108.2632	-112.3459
300	-108.2557	-112.3393
301	-108.0562	-111.9874
302	-108.0663	-111.9955
303	-108.076	-112.005
304	-108.0899	-112.0206
305	-108.0862	-112.0211
306	-108.0821	-112.0225
307	-108.0782	-112.0237
308	-108.0794	-112.0292
309	-108.0785	-112.0315
310	-108.081	-112.0349
311	-108.0999	-112.036
312	-108.1138	-112.0458
313	-108.1136	-112.0458
314	-108.1136	-112.0459
315	-108.1137	-112.0459
316	-108.1137	-112.046
317	-108.1137	-112.046
318	-108.1138	-112.0461
319	-108.1139	-112.0461
320	-108.1139	-112.0462
321	-108.114	-112.0462
322	-108.114	-112.0463
323	-108.1141	-112.0464
324	-108.1141	-112.0464
325	-108.1141	-112.0465
326	-108.1142	-112.0465
327	-108.1142	-112.0465
328	-108.1142	-112.0466
329	-108.1142	-112.0466
330	-108.1142	-112.0466
331	-108.1142	-112.0467
332	-108.1141	-112.0467
333	-108.1141	-112.0467
334	-108.1138	-112.0466
335	-108.1045	-112.0409
336	-108.1139	-112.0592
337	-108.092	-112.0439
338	-108.1113	-112.0625
339	-108.1059	-112.0745
340	-108.102	-112.0889
341	-108.0974	-112.1042
342	-108.0939	-112.1215
343	-108.0943	-112.1402
344	-108.0029	-112.0727
345	-108.1507	-112.1266
346	-108.0911	-112.0593
347	-107.9094	-111.9714
348	-107.7663	-111.79
349	-107.729	-111.7742
350	-107.7569	-111.7872
351	-107.7351	-111.6034
352	-107.7351	-111.6036
353	-107.7351	-111.6038
354	-107.7351	-111.6041
355	-107.7351	-111.6043
356	-107.7352	-111.6045
357	-107.7352	-111.6047
358	-107.7352	-111.6049
359	-107.7352	-111.6051
360	-107.7352	-111.6053
361	-107.7352	-111.6055
362	-107.7353	-111.6057
363	-107.7353	-111.6059
364	-107.7353	-111.6061
365	-107.7353	-111.6063
366	-107.7353	-111.6065
367	-107.7353	-111.6067
368	-107.7353	-111.6068
369	-107.7353	-111.607
370	-107.7353	-111.6072
371	-107.7354	-111.6073
372	-107.7354	-111.6075
373	-107.7354	-111.6076
374	-107.7354	-111.6078
375	-107.7354	-111.608
376	-107.7354	-111.6081
377	-107.7354	-111.6083
378	-107.7354	-111.6084
379	-107.7354	-111.6086
380	-107.7354	-111.6087
381	-107.7354	-111.6088
382	-107.7354	-111.609
383	-107.7354	-111.6091
384	-107.7354	-111.6093
385	-107.7354	-111.6094
386	-107.7354	-111.6095
387	-107.7354	-111.6097
388	-107.7354	-111.6098
389	-107.7354	-111.61
390	-107.7354	-111.6101
391	-107.7354	-111.6102
392	-107.7354	-111.6104
393	-107.7354	-111.6105
394	-107.7354	-111.6106
395	-107.7354	-111.6107
396	-107.7355	-111.6109
397	-107.7355	-111.611
398	-107.7355	-111.6111
399	-107.7355	-111.6112
400	-107.7355	-111.6114


==> Q9_Robust_Inv_objb_obje_SE95.txt <==
1	41.3649		41.1306
2	25.7058		25.2381
3	10.1225		9.6928
4	1.0155		1.0111
5	0.0795		0.1152
6	0.0199		0.0294
7	0.0139		0.0188
8	0.0067		0.0095
9	0.0053		0.0073
10	0.0043		0.0058
11	0.0032		0.0044
12	-0.0008		0.0005
13	-0.0099		-0.0074
14	-0.037		-0.0314
15	-0.1776		-0.1569
16	-1.0945		-1.0228
17	-5.4508		-5.5215
18	-8.2478		-8.3874
19	-12.8434	-13.1458
20	-18.2691	-18.9105
21	-24.1867	-25.1051
22	-28.786		-29.7238
23	-35.603		-36.6379
24	-36.8215	-37.8575
25	-43.8617	-44.9375
26	-46.5225	-47.7122
27	-50.0729	-51.4495
28	-57.1495	-58.6977
29	-63.6786	-65.567
30	-66.7898	-69.0008
31	-70.2639	-72.7943
32	-80.4049	-83.0274
33	-93.0178	-95.0294
34	-103.3807	-104.6593
35	-95.5132	-98.0428
36	-87.6599	-90.9693
37	-91.6336	-94.9876
38	-97.5112	-100.4739
39	-108.706	-110.4339
40	-116.351	-117.808
41	-109.7144	-111.593
42	-117.8086	-119.1973
43	-113.9876	-115.4425
44	-111.105	-112.6106
45	-108.8315	-110.5951
46	-106.6388	-108.6298
47	-107.1966	-108.679
48	-110.6488	-112.1977
49	-116.1664	-117.5678
50	-112.13		-113.6074
51	-110.6725	-114.4155
52	-114.4029	-118.1444
53	-112.2237	-115.7631
54	-111.4064	-114.9435
55	-110.5659	-114.1481
56	-109.6503	-113.3336
57	-112.0886	-115.7141
58	-110.5692	-113.935
59	-109.999	-113.4731
60	-111.6796	-115.4035
61	-110.706	-114.3019
62	-110.3088	-113.871
63	-109.8389	-113.5759
64	-109.4335	-113.0956
65	-111.227	-114.9946
66	-110.4533	-114.0369
67	-110.0798	-113.7557
68	-111.3465	-115.1736
69	-112.7382	-116.8693
70	-111.8829	-115.7962
71	-112.8145	-116.7798
72	-113.8243	-118.0656
73	-113.1967	-117.2856
74	-114.0591	-118.2763
75	-113.7201	-117.8692
76	-113.5151	-117.6688
77	-113.2532	-117.3532
78	-112.9684	-116.9882
79	-112.6258	-116.6964
80	-112.289	-116.2218
81	-111.9855	-115.9311
82	-111.6096	-115.4187
83	-111.2067	-114.9993
84	-110.8254	-114.5851
85	-111.8452	-115.7798
86	-111.3671	-115.1755
87	-111.1322	-114.9039
88	-111.1468	-115.0347
89	-111.005	-114.8163
90	-110.7417	-114.6568
91	-111.2167	-115.0282
92	-110.8994	-114.7946
93	-111.2515	-115.1556
94	-111.1085	-115.0583
95	-111.0437	-114.9823
96	-111.3504	-115.2608
97	-111.2053	-115.2089
98	-111.3712	-115.329
99	-111.3948	-115.3702
100	-111.5005	-115.9913
101	-110.7637	-116.968
102	-110.7303	-116.9455
103	-110.6619	-116.8655
104	-110.5856	-116.7845
105	-110.6975	-116.8755
106	-110.6485	-116.8193
107	-110.6431	-116.8586
108	-110.7685	-116.9637
109	-110.859	-117.0481
110	-110.7991	-116.975
111	-110.7779	-116.9465
112	-110.7763	-116.9774
113	-110.7824	-117.0029
114	-110.8966	-117.1042
115	-110.8856	-117.0955
116	-110.8497	-117.048
117	-110.7934	-116.9568
118	-110.9039	-117.0888
119	-110.9061	-117.1032
120	-110.8641	-117.061
121	-110.8311	-117.005
122	-110.9162	-117.0984
123	-110.88		-117.0675
124	-110.8641	-117.043
125	-110.8294	-117.0144
126	-110.9243	-117.0951
127	-110.9109	-117.0832
128	-110.8698	-117.0282
129	-110.9457	-117.1077
130	-110.9099	-117.075
131	-110.8871	-117.0568
132	-110.8522	-117.0214
133	-110.814	-116.9878
134	-110.7701	-116.9514
135	-110.7094	-116.8941
136	-110.6369	-116.8241
137	-110.6068	-116.8274
138	-110.5613	-116.8106
139	-110.4566	-116.7265
140	-110.368	-116.6593
141	-110.2415	-116.5762
142	-110.093	-116.4823
143	-109.9967	-116.4195
144	-109.7948	-116.2741
145	-109.5648	-116.1355
146	-109.3197	-115.9304
147	-109.0683	-115.8211
148	-108.6853	-115.5786
149	-109.4615	-116.0985
150	-110.0305	-116.5131
151	-108.8339	-115.4739
152	-108.4715	-115.2545
153	-108.2375	-115.1219
154	-107.938	-114.9507
155	-107.5411	-114.7208
156	-107.0869	-114.4647
157	-106.4813	-114.0999
158	-105.8028	-113.6701
159	-106.1837	-113.8443
160	-105.9512	-113.6736
161	-106.3689	-113.9239
162	-106.2814	-113.7917
163	-106.4537	-113.9097
164	-106.1269	-113.6651
165	-106.4639	-113.8897
166	-106.5394	-113.9218
167	-106.6444	-113.9812
168	-106.6073	-113.9508
169	-106.7246	-114.0165
170	-106.7943	-114.0449
171	-106.8509	-114.066
172	-106.916	-114.0806
173	-107.0378	-114.1297
174	-107.0957	-114.1302
175	-107.2327	-114.1818
176	-107.2675	-114.1611
177	-107.4225	-114.216
178	-107.4205	-114.1733
179	-107.5268	-114.1957
180	-107.4355	-114.1212
181	-107.6519	-114.1638
182	-107.6462	-114.1361
183	-107.7703	-114.1276
184	-107.7874	-114.106
185	-107.8753	-114.0607
186	-107.8483	-114.0415
187	-107.9743	-113.9967
188	-108.0341	-113.955
189	-108.1068	-113.9382
190	-108.1461	-113.9122
191	-108.1823	-113.9303
192	-108.2126	-113.8801
193	-108.2154	-113.8721
194	-108.2948	-113.8343
195	-108.3134	-113.7953
196	-108.3728	-113.7593
197	-108.409	-113.7478
198	-108.4698	-113.7575
199	-108.5097	-113.7512
200	-108.5483	-113.7886
201	-107.8171	-112.1729
202	-107.8337	-112.172
203	-107.9165	-112.2278
204	-108.0386	-112.3443
205	-108.1512	-112.385
206	-108.3138	-112.4708
207	-108.4993	-112.6312
208	-108.6819	-112.8052
209	-108.8839	-112.8516
210	-109.1498	-112.9528
211	-109.5038	-113.2161
212	-109.9136	-113.5102
213	-110.3364	-113.7183
214	-110.802	-114.1549
215	-111.2662	-114.3758
216	-111.428	-114.6708
217	-111.6419	-114.7573
218	-111.6722	-114.8881
219	-112.0305	-115.1993
220	-111.761	-114.9858
221	-112.1349	-115.213
222	-112.0633	-115.16
223	-112.3216	-115.3927
224	-112.4066	-115.4123
225	-112.5501	-115.5063
226	-112.6477	-115.59
227	-112.6917	-115.5978
228	-112.65		-115.6452
229	-112.8906	-115.8324
230	-112.9699	-115.9694
231	-112.9641	-115.9414
232	-113.032	-116.011
233	-113.1605	-116.1269
234	-113.208	-116.1794
235	-113.2303	-116.1721
236	-113.1842	-116.1638
237	-113.3316	-116.2656
238	-113.3356	-116.2808
239	-113.4378	-116.3537
240	-113.4141	-116.3503
241	-113.4983	-116.4051
242	-113.4797	-116.4019
243	-113.5468	-116.4559
244	-113.5242	-116.4554
245	-113.526	-116.4366
246	-113.5804	-116.4967
247	-113.6004	-116.5126
248	-113.6206	-116.5245
249	-113.6309	-116.5382
250	-113.6563	-116.5478
251	-113.5007	-115.9695
252	-113.5307	-115.9625
253	-113.5509	-115.9946
254	-113.5789	-115.9934
255	-113.5832	-116.0188
256	-113.5841	-116.018
257	-113.6013	-116.0197
258	-113.622	-116.0372
259	-113.6438	-116.0501
260	-113.6651	-116.0713
261	-113.7023	-116.092
262	-113.7639	-116.1346
263	-113.8238	-116.1889
264	-113.8338	-116.2004
265	-113.846	-116.2111
266	-113.86		-116.223
267	-113.8782	-116.2385
268	-113.9122	-116.2703
269	-114.0025	-116.3508
270	-114.2509	-116.5438
271	-114.5787	-116.8329
272	-114.9422	-117.1262
273	-115.0784	-117.2855
274	-115.2942	-117.447
275	-115.9013	-118.0213
276	-115.1031	-118.0702
277	-116.3665	-118.752
278	-115.3316	-118.213
279	-116.1667	-118.492
280	-115.7678	-118.3247
281	-116.3047	-118.5438
282	-116.1518	-118.4479
283	-115.9416	-118.3595
284	-115.9797	-118.361
285	-115.9514	-118.3462
286	-116.1862	-118.4427
287	-116.0604	-118.3729
288	-116.0361	-118.3634
289	-116.184	-118.4478
290	-116.1408	-118.4258
291	-116.2749	-118.553
292	-116.2355	-118.5155
293	-116.1944	-118.4797
294	-116.1707	-118.4674
295	-116.249	-118.5698
296	-116.2276	-118.5569
297	-116.2775	-118.661
298	-116.2338	-118.6026
299	-116.3424	-118.8279
300	-116.3347	-118.8163
301	-116.4291	-118.4846
302	-116.4444	-118.5877
303	-116.4463	-118.5532
304	-116.4462	-118.5532
305	-116.4462	-118.5532
306	-116.4462	-118.5532
307	-116.4461	-118.5531
308	-116.4461	-118.5531
309	-116.4461	-118.5531
310	-116.4461	-118.553
311	-116.446	-118.553
312	-116.446	-118.5529
313	-116.4459	-118.5529
314	-116.4459	-118.5528
315	-116.4458	-118.5527
316	-116.4458	-118.5526
317	-116.4457	-118.5526
318	-116.4456	-118.5525
319	-116.4455	-118.5524
320	-116.4454	-118.5522
321	-116.4453	-118.5521
322	-116.4452	-118.552
323	-116.445	-118.5518
324	-116.4449	-118.5516
325	-116.4447	-118.5515
326	-116.4446	-118.5513
327	-116.4444	-118.5511
328	-116.4443	-118.5509
329	-116.4441	-118.5507
330	-116.4439	-118.5504
331	-116.4437	-118.5502
332	-116.4436	-118.55
333	-116.4434	-118.5497
334	-116.4432	-118.5495
335	-116.4431	-118.5493
336	-116.4429	-118.549
337	-116.4427	-118.5488
338	-116.4425	-118.5485
339	-116.4423	-118.5482
340	-116.4422	-118.5479
341	-116.442	-118.5476
342	-116.4418	-118.5473
343	-116.4416	-118.547
344	-116.4415	-118.5467
345	-116.4413	-118.5464
346	-116.4412	-118.5462
347	-116.441	-118.5459
348	-116.4409	-118.5457
349	-116.4408	-118.5455
350	-116.4406	-118.5453
351	-116.5164	-118.5341
352	-116.5097	-118.4869
353	-116.5035	-118.4532
354	-116.5087	-118.4464
355	-116.5085	-118.4388
356	-116.5036	-118.4365
357	-116.5878	-118.5251
358	-116.5829	-118.5328
359	-116.5793	-118.5451
360	-116.5747	-118.5602
361	-116.6009	-118.6013
362	-116.5997	-118.6206
363	-116.599	-118.6311
364	-116.5958	-118.6487
365	-116.6167	-118.7003
366	-116.626	-118.7248
367	-116.6265	-118.748
368	-116.6222	-118.7446
369	-116.6054	-118.7228
370	-116.6073	-118.7314
371	-116.5823	-118.7171
372	-116.582	-118.7168
373	-116.5419	-118.6898
374	-116.5419	-118.6898
375	-116.5419	-118.6899
376	-116.5419	-118.6899
377	-116.5419	-118.69
378	-116.542	-118.69
379	-116.542	-118.69
380	-116.542	-118.6901
381	-116.542	-118.6901
382	-116.542	-118.6901
383	-116.542	-118.6901
384	-116.542	-118.6901
385	-116.542	-118.6902
386	-116.542	-118.6902
387	-116.542	-118.6902
388	-116.542	-118.6902
389	-116.542	-118.6902
390	-116.542	-118.6902
391	-116.542	-118.6902
392	-116.542	-118.6902
393	-116.542	-118.6902
394	-116.542	-118.6902
395	-116.542	-118.6901
396	-116.5421	-118.6901
397	-116.5421	-118.6901
398	-116.5421	-118.6901
399	-116.5421	-118.6901
400	-116.5421	-118.69

